Nonconvex Obstacle Avoidance using Efficient Sampling-Based Distance Functions

We consider nonconvex obstacle avoidance where a robot described by nonlinear dynamics and a nonconvex shape has to avoid nonconvex obstacles. Obstacle avoidance is a fundamental problem in robotics and well studied in control. However, existing solutions are computationally expensive (e.g., model predictive controllers), neglect nonlinear dynamics (e.g., graph-based planners), use diffeomorphic transformations into convex domains (e.g., for star shapes), or are conservative due to convex overapproximations. The key challenge here is that the computation of the distance between the shapes of the robot and the obstacles is a nonconvex problem. We propose efficient computation of this distance via sampling-based distance functions. We quantify the sampling error and show that, for certain systems, such sampling-based distance functions are valid nonsmooth control barrier functions. We also study how to deal with disturbances on the robot dynamics in our setting. Finally, we illustrate our method on a robot navigation task involving an omnidirectional robot and nonconvex obstacles. We also analyze performance and computational efficiency of our controller as a function of the number of samples.

==> todo.txt <==
To-do:
0. Read Koushil paper
1. Penetration definition and case studies. 
2. Sampling accuracy
-
3. \dot{x}=f(x)+g(x)u + d(x,t)
3a. Robustness - tracking error of \dot{q} so that d(x,t)=g(x)d
3b. Robustnees - unmodelled dynamics so that d(x,t) has no structure
-
4. Robustenss - estimation error
5. Time-varying obstacles
6. State constraints - encoded in CBF
7. Input constraints: Ames 2020-2022, Kunal Garg
8. Learn CBFs with demostrations + contraints

For journal version:
- State estimation errors: (1) as in outut CBF learning paper, and (2) tigthen CBF and incorporate state estimation error dynamics. Then do a comparison
- Analysizing skidding behavior of controller; look at deadlock recovery controller
- Deadlock resolution

Milestones:
1. Theory: CDC + L-CSS
2. Implementation: ICRA (October)

===
Some thoughts (Michelle on 17+24 Jan 2025)
1.. Input to state safety using non-smooth CBF has not been shown in the literature.
2. See https://arxiv.org/pdf/2306.13259 for related obstacle avoidance work using non-smooth CBFs.
3. Continuity of u? -> Prop 3 in GCE (2017) showed local Lipschitzness of the CBF-QP for h(x) = min h_i(x)
4. The signed distance function is locally Lipschitz continuous (shown in \cite{delfour1994shape, luo2019variational}), hence differentiable almost everywhere.
5. Note that (4) is not the signed distance function known in the literature since it's the distance between two sets. Use Hausdorff distance...is it locally Lipschitz continuous? 


Task:
- Check if current sets V and O can model multiple obstacles and robot representations
- Clean up Section E
- Continuity of the CBF QP
- Think of how to sell the paper (contributions: (1) nonconvex obstacles, (2) computational efficiency, (3) )


Journal extension:
- Cases where no explicit description of \mathbb{V}(x) and \mathbb{O} is available and we use a sampling oracle.

1. show that (6) is locally Lipschitz

Check: log-sum-exp approximation
